The Price of Choosing Examples: Context Overfitting in Adaptive In-Context Learning

Evaluating a prompt on the same examples used to choose it biases its reported loss downward, a phenomenon we call context overfitting. We study this gap by comparing a chosen prompt's deployment risk with its selected score, the empirical loss over the $k$ examples used in its evaluation, whether reused validation queries or demonstrations scored inside the prompt itself. Every adaptive pipeline is captured by a transcript fixing both the predictor and the scored indices. Pairing that transcript with an independent copy of the scoring store defines a ghost law under which the selected score concentrates at scale $1/\sqrt{k}$; transporting back to the actual pipeline charges an information price, the selection capacity $\kappa$, yielding expected, high-probability, and PAC-Bayesian certificates at scale $\sqrt{\kappa/k}$. We prove that this rate is minimax optimal for every ambient store size $n \ge k$, establish its exact leading constant in the moderate-capacity regime, and show that without a capacity constraint deterministic cherry-picking forces a nearly vacuous $1 - O(k/n)$ correction. A compositional capacity calculus budgets $\kappa$ directly from pipeline logs across candidate menus, data-dependent shortlists, noisy score releases, and multi-round edits. Optimizing the PAC-Bayesian certificate itself yields stability-constrained adaptive randomization (SCAR), a Gibbs selector that trades empirical fit against divergence from a fixed prior. Across 24,000 selection trials on Banking77 spanning 64 prompt recipes and two model families (Qwen2.5-7B-Instruct and GPT-4.1-mini), empirical coverage is 100%, and SCAR achieves the tightest certified risk at every sample size, certifying gains over zero-shot deployment risk on more than 99% of validation draws from $k=64$ and $k=128$ examples, respectively.

==> data/context_gap_scaling.csv <==
n_candidates,k,trials,scale,mean_gap,stderr
2,64,4000,0.10406932639471221,0.03563671875,0.0008163654754809891
4,64,4000,0.14717625281443433,0.0640234375,0.0006864082064967864
8,64,4000,0.18025336082511037,0.088765625,0.0005981898494270721
16,64,4000,0.20813865278942442,0.1100703125,0.0005306276825644436
32,64,4000,0.23270608819118963,0.1284140625,0.00048141782862494084
64,64,4000,0.2549167475422022,0.1454765625,0.00044334783497592827
128,64,4000,0.27534155675041866,0.16092578125,0.00040166890291195217
256,64,4000,0.29435250562886867,0.17444921875,0.000379264216511499
512,64,4000,0.3122079791841367,0.1875703125,0.0003546733028847191
1024,64,4000,0.3290961059667699,0.20030859375,0.000333998479848057


==> data/multiround_prompt_search.csv <==
rounds,branch_factor,terminal_prompts,k,trials,capacity_nats,predicted_scale,mean_gap,stderr
1,4,4,64,2500,1.3862943611198906,0.14717625281443433,0.0637625,0.0008785104010254426
2,4,16,64,2500,2.772588722239781,0.20813865278942442,0.10994375,0.0006806026446164778
3,4,64,64,2500,4.1588830833596715,0.2549167475422022,0.14458125,0.000553887749034416
4,4,256,64,2500,5.545177444479562,0.29435250562886867,0.176225,0.000487847258862025
5,4,1024,64,2500,6.931471805599453,0.3290961059667699,0.20043125,0.00042704302262449966
6,4,4096,64,2500,8.317766166719343,0.36050672165022074,0.22239375,0.0003771035066090989


==> data/openai_llm_leaky_context.csv <==
policy,instruction_variant,leak_count,validation_accuracy,holdout_accuracy,context_gap,num_policies,log_num_policies
lookup_leak_0,lookup,0,0.375,0.25,0.125,4,1.3862943611198906
lookup_leak_2,lookup,2,0.5,0.125,0.375,4,1.3862943611198906
lookup_leak_4,lookup,4,0.5,0.0,0.5,4,1.3862943611198906
lookup_leak_8,lookup,8,1.0,0.0,1.0,4,1.3862943611198906


==> data/openai_llm_leaky_scar_temperature.csv <==
eta,validation_accuracy,holdout_accuracy,context_gap,kl_to_uniform
0.0,0.59375,0.09375,0.5,0.0
0.25,0.6085759702897424,0.08953538129677524,0.5190405889929671,0.0018706492380358986
0.3069969646026027,0.6120712228632558,0.08855746321349506,0.5235137596497607,0.00284426953990264
0.37698854510084673,0.6164196983027785,0.08734858597683631,0.5290711123259423,0.0043317751734974486
0.46293735614364523,0.6218424305301766,0.08585263934455878,0.5359897911856177,0.006609766657600949
0.5684814525490125,0.628622124539703,0.0839995627556494,0.5446225617840535,0.010107264862211703
0.6980883214617013,0.6371205931202195,0.08170217672993571,0.5554184163902838,0.01549121780522325
0.8572439828530729,0.6477992868105524,0.07885291401607217,0.5689463727944802,0.0237990722974271
1.0526852026389557,0.6612403074042533,0.0753213708551811,0.5859189365490722,0.03664026424578615
1.2926846475689404,0.6781600435697552,0.07095487277526877,0.6072051707944865,0.056489918723088034
1.5874010519681998,0.6993963532934981,0.06558672813031612,0.6338096251631821,0.08708101618993602
1.9493092182448626,0.7258292765260115,0.05906102878975547,0.666768247736256,0.13382941005015356
2.3937280522921807,0.7581647092486854,0.051287989094606745,0.7068767201540787,0.2040269770958826
2.939468984551198,0.7964917227253222,0.042344083400401765,0.7541476393249205,0.30613063481020847
3.609632223202851,0.8395957012836919,0.03260951536762302,0.8069861859160689,0.44698229735303385
4.432584543420077,0.8843084743403584,0.022868092459274698,0.8614403818810837,0.6261030315911065
5.44316000069751,0.9256659886497411,0.01420630568836383,0.9114596829613774,0.8290910375727251
6.684134392241743,0.9586133849535959,0.007600249827649867,0.9510131351259461,1.0271013687695538
8.20803587765631,0.980553059054046,0.003409650727014316,0.9771434083270317,1.1884829225966367
10.079368399158986,0.9924871677110382,0.0012502422301608432,0.9912369254808774,1.2958894261413938
12.377342014612816,0.9976849087398592,0.0003641366368802443,0.997320772102979,1.3531079771904784
15.199225713337595,0.9994531382649321,8.121526546008553e-05,0.999371922999472,1.376906886343152
18.664464633217865,0.9999061263065081,1.3209785194655069e-05,0.9998929165213134,1.3843566405634615
22.919735953322064,0.9999890797708483,1.4683063324398474e-06,0.9999876114645159,1.3860223818797348
28.145157468652062,0.9999992123531156,1.0239732774080282e-07,0.9999991099557879,1.3862706231123436
34.561911644553795,0.9999999684811415,4.011295929587268e-09,0.9999999644698455,1.3862932088340774
42.44160786296546,0.9999999993900873,7.675803330923063e-11,0.9999999993133293,1.3862943340151415
52.11777914713741,0.9999999999951786,6.038971083617641e-13,0.9999999999945747,1.3862943608589706
64.0,0.9999999999999873,1.5840827822005547e-15,0.9999999999999858,1.3862943611190546


==> data/rp_gap_gpt.csv <==
M,k,scale,mean_gap,ci,p95,max_gap,cert_expected,cert_hp,cert_maxinfo,validity,validity_maxinfo,events
2,16,0.208139,0.0090625,0.00825554,0.13877,0.257812,0.147176,0.339525,0.502211,1,1,400
2,32,0.147176,-3.90625e-05,0.00578278,0.0859375,0.199219,0.104069,0.240081,0.355117,1,1,400
2,64,0.104069,-0.00531738,0.00385854,0.0567383,0.150391,0.0735881,0.169763,0.251105,1,1,400
2,128,0.0735881,-0.00504883,0.00243216,0.0351562,0.0722656,0.0520347,0.12004,0.177558,1,1,400
2,256,0.0520347,-0.00774414,0.00120888,0.00976562,0.0332031,0.0367941,0.0848813,0.125553,1,1,400
4,16,0.294353,0.0268555,0.00817446,0.144629,0.275391,0.208139,0.370052,0.523332,1,1,400
4,32,0.208139,0.0134717,0.00519805,0.0859375,0.154297,0.147176,0.261666,0.370052,1,1,400
4,64,0.147176,0.00185059,0.00333055,0.0546875,0.0898438,0.104069,0.185026,0.261666,1,1,400
4,128,0.104069,-0.00404785,0.00221781,0.0333008,0.0585938,0.0735881,0.130833,0.185026,1,1,400
4,256,0.0735881,-0.00469238,0.00103626,0.00976562,0.0332031,0.0520347,0.0925129,0.130833,1,1,400
8,16,0.360507,0.0347461,0.00766223,0.142578,0.275391,0.254917,0.398245,0.543634,1,1,400
8,32,0.254917,0.0228027,0.00499588,0.103613,0.160156,0.180253,0.281602,0.384407,1,1,400
8,64,0.180253,0.0131494,0.00341048,0.0683594,0.140625,0.127458,0.199123,0.271817,1,1,400
8,128,0.127458,0.000800781,0.00199308,0.0351562,0.0605469,0.0901267,0.140801,0.192204,1,1,400
8,256,0.0901267,-0.0023291,0.000947034,0.00976562,0.0214844,0.0637292,0.0995613,0.135908,1,1,400
16,16,0.416277,0.0435107,0.00690364,0.146484,0.267578,0.294353,0.42457,0.563204,1,1,400
16,32,0.294353,0.0292725,0.0044021,0.107422,0.152344,0.208139,0.300217,0.398245,1,1,400
16,64,0.208139,0.014292,0.0030853,0.0664062,0.0878906,0.147176,0.212285,0.281602,1,1,400
16,128,0.147176,0.00875977,0.00190509,0.0410156,0.0664062,0.104069,0.150108,0.199123,1,1,400
16,256,0.104069,0.00283203,0.000700204,0.00976562,0.00976562,0.0735881,0.106143,0.140801,1,1,400
32,16,0.465412,0.0472998,0.00678607,0.154297,0.265625,0.329096,0.449356,0.582116,1,1,400
32,32,0.329096,0.0380029,0.00433614,0.107422,0.15625,0.232706,0.317743,0.411618,1,1,400
32,64,0.232706,0.0201611,0.00324109,0.0802734,0.105469,0.164548,0.224678,0.291058,1,1,400
32,128,0.164548,0.011543,0.00172629,0.0371094,0.0664062,0.116353,0.158871,0.205809,1,1,400
32,256,0.116353,0.00664062,0.000354748,0.00976562,0.00976562,0.082274,0.112339,0.145529,1,1,400
64,16,0.509833,0.0523047,0.00689112,0.148438,0.259766,0.360507,0.472844,0.600433,1,1,400
64,32,0.360507,0.0419287,0.00481522,0.109375,0.244141,0.254917,0.334351,0.42457,1,1,400
64,64,0.254917,0.0279053,0.00300593,0.0742188,0.115234,0.180253,0.236422,0.300217,1,1,400
64,128,0.180253,0.0165381,0.0017542,0.0449219,0.0839844,0.127458,0.167176,0.212285,1,1,400
64,256,0.127458,0.00789063,0.000191253,0.00976562,0.00976562,0.0901267,0.118211,0.150108,1,1,400


==> data/rp_gap_qwen.csv <==
M,k,scale,mean_gap,ci,p95,max_gap,cert_expected,cert_hp,cert_maxinfo,validity,validity_maxinfo,events
2,16,0.208139,0.00461426,0.00856612,0.138721,0.271484,0.147176,0.339525,0.502211,1,1,400
2,32,0.147176,-0.00733887,0.0058046,0.0898438,0.219727,0.104069,0.240081,0.355117,1,1,400
2,64,0.104069,-0.00572754,0.00389154,0.0566895,0.114258,0.0735881,0.169763,0.251105,1,1,400
2,128,0.0735881,-0.00738525,0.00257086,0.0371582,0.0654297,0.0520347,0.12004,0.177558,1,1,400
2,256,0.0520347,-0.00914307,0.00131107,0.0108887,0.0214844,0.0367941,0.0848813,0.125553,1,1,400
4,16,0.294353,0.0209058,0.00751179,0.135742,0.350586,0.208139,0.370052,0.523332,1,1,400
4,32,0.208139,0.00551514,0.00514487,0.0822266,0.137695,0.147176,0.261666,0.370052,1,1,400
4,64,0.147176,-0.00306641,0.00347107,0.0527344,0.0927734,0.104069,0.185026,0.261666,1,1,400
4,128,0.104069,-0.00473877,0.00222011,0.0322266,0.0615234,0.0735881,0.130833,0.185026,1,1,400
4,256,0.0735881,-0.00680664,0.00112268,0.0136719,0.0214844,0.0520347,0.0925129,0.130833,1,1,400
8,16,0.360507,0.0269238,0.00699168,0.133789,0.204102,0.254917,0.398245,0.543634,1,1,400
8,32,0.254917,0.0197021,0.00511339,0.102539,0.208008,0.180253,0.281602,0.384407,1,1,400
8,64,0.180253,0.00810547,0.00328098,0.0665039,0.0996094,0.127458,0.199123,0.271817,1,1,400
8,128,0.127458,0.000195313,0.00217812,0.0352539,0.0664062,0.0901267,0.140801,0.192204,1,1,400
8,256,0.0901267,-0.00178223,0.000926095,0.0136719,0.0136719,0.0637292,0.0995613,0.135908,1,1,400
16,16,0.416277,0.0425928,0.00670356,0.137695,0.204102,0.294353,0.42457,0.563204,1,1,400
16,32,0.294353,0.0253857,0.00454209,0.0996094,0.144531,0.208139,0.300217,0.398245,1,1,400
16,64,0.208139,0.0158154,0.0030356,0.0605957,0.0976562,0.147176,0.212285,0.281602,1,1,400
16,128,0.147176,0.00490479,0.00176153,0.0352539,0.0625,0.104069,0.150108,0.199123,1,1,400
16,256,0.104069,0.00278809,0.000817458,0.0136719,0.0136719,0.0735881,0.106143,0.140801,1,1,400
32,16,0.465412,0.0466187,0.00648393,0.139648,0.214844,0.329096,0.449356,0.582116,1,1,400
32,32,0.329096,0.03271,0.00446651,0.102539,0.144531,0.232706,0.317743,0.411618,1,1,400
32,64,0.232706,0.0228906,0.0029653,0.0712891,0.106445,0.164548,0.224678,0.291058,1,1,400
32,128,0.164548,0.01146,0.00185421,0.0449219,0.0683594,0.116353,0.158871,0.205809,1,1,400
32,256,0.116353,0.00698242,0.000610534,0.0136719,0.0136719,0.082274,0.112339,0.145529,1,1,400
64,16,0.509833,0.0570508,0.00630444,0.141602,0.214844,0.360507,0.472844,0.600433,1,1,400
64,32,0.360507,0.0389282,0.00450334,0.107422,0.172852,0.254917,0.334351,0.42457,1,1,400
64,64,0.254917,0.022688,0.00303863,0.0712891,0.109375,0.180253,0.236422,0.300217,1,1,400
64,128,0.180253,0.016062,0.00184442,0.0449219,0.0712891,0.127458,0.167176,0.212285,1,1,400
64,256,0.127458,0.00988281,0.00038264,0.0136719,0.0136719,0.0901267,0.118211,0.150108,1,1,400


==> data/rp_ksweep_gpt.csv <==
M,k,scale,mean_gap,ci,p95,max_gap,cert_expected,cert_hp,cert_maxinfo,validity,validity_maxinfo,events
64,16,0.509833,0.0523047,0.00689112,0.148438,0.259766,0.360507,0.472844,0.600433,1,1,400
64,32,0.360507,0.0419287,0.00481522,0.109375,0.244141,0.254917,0.334351,0.42457,1,1,400
64,64,0.254917,0.0279053,0.00300593,0.0742188,0.115234,0.180253,0.236422,0.300217,1,1,400
64,128,0.180253,0.0165381,0.0017542,0.0449219,0.0839844,0.127458,0.167176,0.212285,1,1,400
64,256,0.127458,0.00789063,0.000191253,0.00976562,0.00976562,0.0901267,0.118211,0.150108,1,1,400


==> data/rp_ksweep_qwen.csv <==
M,k,scale,mean_gap,ci,p95,max_gap,cert_expected,cert_hp,cert_maxinfo,validity,validity_maxinfo,events
64,16,0.509833,0.0570508,0.00630444,0.141602,0.214844,0.360507,0.472844,0.600433,1,1,400
64,32,0.360507,0.0389282,0.00450334,0.107422,0.172852,0.254917,0.334351,0.42457,1,1,400
64,64,0.254917,0.022688,0.00303863,0.0712891,0.109375,0.180253,0.236422,0.300217,1,1,400
64,128,0.180253,0.016062,0.00184442,0.0449219,0.0712891,0.127458,0.167176,0.212285,1,1,400
64,256,0.127458,0.00988281,0.00038264,0.0136719,0.0136719,0.0901267,0.118211,0.150108,1,1,400


==> data/rp_scar_gpt.csv <==
k,lam_star,scar_val,scar_hold,scar_kl,scar_cert,greedy_val,greedy_hold,greedy_cert,greedy_cert_maxinfo,zero_shot,frac_scar,frac_leak,frac_maxinfo
16,30.262,0.0909212,0.125462,0.86487,0.454916,0.06875,0.124414,0.541594,0.669183,0.281738,0,0,0
32,42.797,0.0904815,0.119583,0.99354,0.350871,0.0675,0.11832,0.401851,0.49207,0.281738,0.04,0,0
64,60.5241,0.108042,0.113485,1.23456,0.296147,0.089375,0.110859,0.325797,0.389592,0.281738,0.42,0,0
128,85.594,0.103397,0.11028,1.47109,0.239171,0.0898438,0.106836,0.257019,0.302129,0.281738,1,0.96,0.06
256,121.048,0.105169,0.107764,1.78436,0.203763,0.0976562,0.107422,0.215867,0.247765,0.281738,1,1,1


==> data/rp_scar_qwen.csv <==
k,lam_star,scar_val,scar_hold,scar_kl,scar_cert,greedy_val,greedy_hold,greedy_cert,greedy_cert_maxinfo,zero_shot,frac_scar,frac_leak,frac_maxinfo
16,30.262,0.0838405,0.119126,1.08481,0.455103,0.05875,0.110195,0.531594,0.659183,0.372559,0.1,0,0
32,42.797,0.097014,0.110981,1.2292,0.36291,0.07875,0.104414,0.413101,0.50332,0.372559,0.68,0.18,0
64,60.5241,0.101837,0.106051,1.34013,0.291686,0.0875,0.103965,0.323922,0.387717,0.372559,1,0.92,0.3
128,85.594,0.0946969,0.102615,1.59054,0.231866,0.0840625,0.103184,0.251238,0.296348,0.372559,1,1,1
256,121.048,0.100525,0.101333,1.63172,0.197858,0.09375,0.107422,0.211961,0.243858,0.372559,1,1,1


==> data/rp_scarfront_qwen_k256.csv <==
lam,is_lam_star,scar_val,scar_hold,scar_kl,scar_cert
1,False,0.193764,0.18383,0.00402604,3.19401
1.49404,False,0.189944,0.179919,0.00878462,2.20168
2.23214,False,0.184497,0.174363,0.0189129,1.53615
3.3349,False,0.176958,0.166721,0.0398306,1.08883
4.98246,False,0.167031,0.156761,0.0808987,0.786957
7.44397,False,0.154978,0.14488,0.155145,0.581892
11.1215,False,0.142013,0.132499,0.273899,0.441434
16.616,False,0.129981,0.121633,0.437762,0.344732
24.8249,False,0.12008,0.113422,0.638623,0.278601
37.0892,False,0.112424,0.107663,0.870274,0.234769
55.4126,False,0.106878,0.103936,1.12031,0.208215
82.7884,False,0.103093,0.101937,1.37511,0.196312
121.048,True,0.100525,0.101333,1.63172,0.197858
123.689,False,0.100395,0.101329,1.6476,0.19833
184.795,False,0.0981079,0.101662,1.99469,0.215345
276.091,False,0.0960746,0.102402,2.45393,0.250623
412.49,False,0.094673,0.103063,2.92097,0.310428
616.274,False,0.0940236,0.103398,3.24,0.405057
920.735,False,0.0938119,0.103495,3.39395,0.550329
1375.61,False,0.0937593,0.103513,3.45061,0.77013
2055.21,False,0.0937506,0.103515,3.46426,1.10042
3070.56,False,0.09375,0.103516,3.4657,1.59515
4587.52,False,0.09375,0.103516,3.46574,2.33516
6853.92,False,0.09375,0.103516,3.46574,3.44133
10240,False,0.09375,0.103516,3.46574,5.09438


==> data/rp_scarfront_qwen_k64.csv <==
lam,is_lam_star,scar_val,scar_hold,scar_kl,scar_cert
1,False,0.196588,0.183716,0.00446885,3.19874
1.40664,False,0.193108,0.18046,0.00865301,2.33171
1.97865,False,0.188416,0.176076,0.0165835,1.71469
2.78326,False,0.182224,0.170303,0.0312926,1.27524
3.91505,False,0.174318,0.162959,0.0576837,0.961882
5.50708,False,0.164707,0.154089,0.102737,0.738097
7.74651,False,0.153816,0.144165,0.17439,0.578178
10.8966,False,0.14254,0.134153,0.278439,0.4643
15.3276,False,0.131942,0.125204,0.415658,0.384444
21.5605,False,0.122662,0.118033,0.584449,0.330825
30.328,False,0.114702,0.112641,0.788093,0.2987
42.6607,False,0.107839,0.108732,1.03514,0.285647
60.0084,False,0.101971,0.106102,1.33203,0.291294
60.5241,True,0.101837,0.106051,1.34013,0.291686
84.4105,False,0.097094,0.104552,1.67881,0.317337
118.736,False,0.09322,0.103801,2.06564,0.367753
167.019,False,0.0903692,0.103548,2.46488,0.449272
234.936,False,0.0885739,0.103531,2.81624,0.572172
330.471,False,0.0877535,0.103562,3.03932,0.751467
464.856,False,0.0875315,0.103575,3.12278,1.00862
653.887,False,0.0875016,0.103577,3.13826,1.37401
919.786,False,0.0875,0.103577,3.13942,1.89063
1293.81,False,0.0875,0.103577,3.13945,2.61922
1819.93,False,0.0875,0.103577,3.13945,3.64543
2560,False,0.0875,0.103577,3.13945,5.0899


==> data/scar_temperature_ablation.csv <==
eta,k,trials,n_candidates,empirical_loss,empirical_loss_stderr,population_loss,population_loss_stderr,gap,gap_stderr,kl_to_uniform,kl_to_uniform_stderr,certificate,certificate_stderr
0.0,64,2500,256,0.2600039306640625,0.00014771884193109304,0.26002763496610687,0.0001326505807187321,2.370430204436005e-05,6.653249416605717e-05,0.0,0.0,2995732273.813994,0.0001477188428885322
0.25,64,2500,256,0.25662755125379505,0.0001452101012063782,0.2573530833217063,0.0001304137284473982,0.0007255320679113297,6.610264199395999e-05,0.0004207579454345362,7.567896744735167e-07,12.241727958501498,0.0001464374807672284
0.3337099635425086,64,2500,256,0.25551081696405736,0.00014441807503751464,0.2564692237139542,0.00012970128357943426,0.0009584067498968478,6.5972342431108e-05,0.0007466341760638707,1.3370213054608035e-06,9.235453700563902,0.00014602081191935978
0.44544935907016964,64,2500,256,0.2540309171916342,0.00014339696883059014,0.25529852084808197,0.00012877778408562813,0.0012676036564477895,6.58086834141855e-05,0.001323058582400083,2.355532894870292e-06,6.983062669483751,0.0001454740593441167
0.5946035575013605,64,2500,256,0.25207460555500794,0.00014209643574114822,0.253752003256896,0.00012759262940753056,0.0016773977018881404,6.560801272053005e-05,0.0023401211612655596,4.134680916028546e-06,5.29537259940261,0.00014476071077307992
0.7937005259840998,64,2500,256,0.24949715492974647,0.0001404674034173422,0.2517163637848518,0.00012609208584295754,0.0022192088551053583,6.53706760204046e-05,0.004128622088163305,7.222681531651864e-06,4.030635240445597,0.00014383710122163167
1.059463094359295,64,2500,256,0.2461166913490298,0.00013847352898039005,0.2490499458849421,0.00012422664437112307,0.002933254535912285,6.510563083544201e-05,0.007259384186775435,1.2537869440160597e-05,3.0826326421441257,0.00014265342800482442
1.4142135623730951,64,2500,256,0.24171016716226476,0.00013611134406760336,0.24558038980547645,0.00012196455654612513,0.0038702226432116957,6.48382507651039e-05,0.012705985563076689,2.158868798981551e-05,2.371759396829005,0.00014115709375579717
1.8877486253633873,64,2500,256,0.2360138117294592,0.00013344181248632218,0.24110644151227176,0.00011931349574492254,0.005092629782812522,6.46227790817892e-05,0.02210226190791723,3.679185497223258e-05,1.8383429783657819,0.00013929995290058755
2.5198420997897464,64,2500,256,0.22873284511053527,0.00013063370042007487,0.23540811019521649,0.00011635047261729599,0.006675265084681203,6.45610625769933e-05,0.038128863992745086,6.19030635143575e-05,1.437643002028469,0.00013705146919279333
3.363585661014858,64,2500,256,0.21956742785358155,0.00012801337154348723,0.2282712394799464,0.00011325553654660231,0.008703811626364917,6.482914025862845e-05,0.06504739659366703,0.00010256202642707305,1.1361121713965703,0.00013441984890756885
4.489848193237491,64,2500,256,0.20826263945747434,0.00012610758229692604,0.21953321611204624,0.0001103380081366556,0.0112705766545719,6.571324147615445e-05,0.10934177465744079,0.00016697336491926386,0.908608496530491,0.0001314824674170924
5.993228307506728,64,2500,256,0.19468581780167984,0.00012566428128343488,0.20915251339162805,0.00010804134108588362,0.01446669558994823,6.765773476710818e-05,0.18029966483786405,0.00026691528802945684,0.7363280930250732,0.00012842519501189665
8.000000000000002,64,2500,256,0.17891914178061974,0.00012765731369561851,0.19729090857359893,0.00010692850016995618,0.018371766792979177,7.133118255045243e-05,0.2901966157334981,0.00041983377140319245,0.6052852529415557,0.00012558846465094312
10.678718833360273,64,2500,256,0.16132838155960852,0.00013332489128179963,0.1843726925406935,0.00010769309655381953,0.023044310981084982,7.772524232822032e-05,0.4536949409574432,0.0006540464775487372,0.5052040796981091,0.00012351867984674192
14.254379490245432,64,2500,256,0.1425505991750599,0.00014430963646501152,0.1710671651963975,0.00011127451375161156,0.0285165660213376,8.832175770135376e-05,0.6864136108187416,0.001021123634416918,0.4287079973386295,0.00012302930597259397
19.027313840043547,64,2500,256,0.1233775553423413,0.00016290220339170938,0.15816636363901013,0.00011907249242813165,0.034788808296668805,0.00010540193942824894,1.0032631104435705,0.001621816288844057,0.3707115828749075,0.00012528319412525215
25.39841683149119,64,2500,256,0.1046106059424621,0.00019210982147649134,0.146409293736163,0.00013306403407466625,0.04179868779370089,0.00013243350262685306,1.4168342959959361,0.0026472192580413393,0.3279508108489172,0.00013189899621958076
33.90281901949746,64,2500,256,0.08704157566377767,0.00023371759086296577,0.1363623413622498,0.00015550430836559352,0.04932076569847212,0.0001731453461047131,1.9330239362198791,0.004368121850354316,0.29863696843235676,0.00014494640503337134
45.25483399593903,64,2500,256,0.07160808005902766,0.00028125799914676666,0.1284020954822276,0.0001877285741737942,0.05679401542319995,0.00022609182123249673,2.537118500598531,0.006830161590866294,0.28225631213536134,0.00016603626859079568
60.40795601162839,64,2500,256,0.059361149470810746,0.000317197257915234,0.12268760229559507,0.0002281546862064082,0.06332645282478433,0.00028056558378010453,3.1751063985672787,0.009346112832459053,0.27949818596785997,0.00019366166329213793
80.63494719327184,64,2500,256,0.05083243260382836,0.00033013860706717306,0.11903689339808093,0.0002719577700850674,0.06820446079425257,0.0003272003216679016,3.7662613681418224,0.010895077012573133,0.29218190618623596,0.0002222055378354835
107.63474115247544,64,2500,256,0.04557318494527394,0.0003262043759741636,0.11694106010180494,0.00031339451371891115,0.071367875156531,0.0003649548136433548,4.251629351135981,0.011195104548677465,0.3231302107046322,0.000246080369114656
143.67514218359977,64,2500,256,0.04260381283155533,0.00031682884937331084,0.11582338245814436,0.0003479492090387374,0.07321956962658902,0.0003948172543442822,4.616815325236295,0.010700370221838269,0.3762037694209657,0.0002632715360565091
191.78330584021518,64,2500,256,0.041029685625360385,0.000308709424695662,0.11525164782533236,0.0003733923679905954,0.07422196219997197,0.00041677960749522783,4.87484673818255,0.01005870964184437,0.4566453710174217,0.0002746194670335965
256.0,64,2500,256,0.04026507475778391,0.00030385258449669336,0.11497664987556057,0.0003891005338048403,0.07471157511777667,0.0004304700388253269,5.04163346622885,0.00980899176149572,0.5716610346788106,0.0002819030519856206


==> data/syn_negative_control.csv <==
N,k,trials,mean_gap,p95_gap,cover_naive,cover_leakage,cover_maxinfo,cert_naive,cert_leakage,cert_maxinfo
1,64,4000,-0.000445313,0.109375,0.99575,0.99575,1,0.152984,0.152984,0.240081
2,64,4000,0.0349531,0.125,0.9845,0.9925,1,0.152984,0.169763,0.251105
4,64,4000,0.0633984,0.140625,0.966,0.9915,1,0.152984,0.185026,0.261666
16,64,4000,0.109398,0.171875,0.87825,0.99575,1,0.152984,0.212285,0.281602
64,64,4000,0.146234,0.1875,0.56725,0.998,1,0.152984,0.236422,0.300217
256,64,4000,0.17525,0.21875,0.10925,0.9975,1,0.152984,0.258313,0.317743
1024,64,4000,0.200508,0.234375,0.00025,0.995,1,0.152984,0.278489,0.334351
4096,64,4000,0.222797,0.25,0,0.9995,1,0.152984,0.297299,0.350173
16384,64,4000,0.242785,0.265625,0,0.999,1,0.152984,0.314988,0.36531


==> data/syn_second_order.csv <==
k,trials,first_risk,second_risk,first_brittle,second_brittle,first_cert,second_cert,first_valid,second_valid
8,3000,0.434544,0.395145,1,0.766667,0.749151,1.46685,1,1
16,3000,0.425715,0.297176,0.999667,0.189333,0.63948,0.945309,1,1
32,3000,0.410039,0.268421,0.967667,0.00933333,0.569436,0.620324,0.999667,1
64,3000,0.3276,0.266676,0.466333,0,0.508752,0.446237,0.999,1
128,3000,0.273308,0.266547,0.0663333,0,0.445108,0.357833,0.999333,1
256,3000,0.266888,0.266451,0.00566667,0,0.393415,0.312929,1,1
512,3000,0.266416,0.266414,0,0,0.356294,0.290208,1,1

